Vectorized Parallel in Time methods for low-order discretizations with application to Porous Media problems

High order methods have shown great potential to overcome performance issues of simulations of partial differential equations (PDEs) on modern hardware, still many users stick to low-order, matrix-based simulations, in particular in porous media applications. Heterogeneous coefficients and low regularity of the solution are reasons not to employ high order discretizations. We present a new approach for the simulation of instationary PDEs that allows to partially mitigate the performance problems. By reformulating the original problem we derive a parallel in time time integrator that increases the arithmetic intensity and introduces additional structure into the problem. By this it helps accelerate matrix-based simulations on modern hardware architectures. Based on a system for multiple time steps we will formulate a matrix equation that can be solved using vectorized solvers like Block Krylov methods. The structure of this approach makes it applicable for a wide range of linear and nonlinear problems. In our numerical experiments we present some first results for three different PDEs, a linear convection-diffusion equation, a nonlinear diffusion-reaction equation and a realistic example based on the Richards' equation.

==> convdiffstep1.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
1,20,0.5,1,1,17,7.9584,0.286826,11.0133,409600,0.12
1,20,0.5,2,1,9,4.21114,0.326577,7.02825,409600,0.24
1,20,0.5,3,1,9,4.166,0.307877,7.01084,409600,0.36
1,20,0.5,4,1,9,4.15454,0.314567,6.99761,409600,0.48
1,20,0.5,5,1,9,4.13029,0.285847,6.96181,409600,0.6
1,20,0.5,6,1,8,3.8931,0.304102,6.72815,409600,0.72
1,20,0.5,7,1,8,3.67833,0.285863,6.52232,409600,0.84
1,20,0.5,8,1,8,3.85515,0.300218,6.70729,409600,0.96
1,20,0.5,9,1,9,4.07226,0.286279,6.92457,409600,1.08
1,20,0.5,10,1,9,4.03524,0.304545,6.89199,409600,1.2
1,20,0.5,11,1,9,3.99218,0.282225,6.83831,409600,1.32
1,20,0.5,12,1,9,3.98233,0.282186,6.83659,409600,1.44
1,20,0.5,13,1,8,3.801,0.319566,6.66997,409600,1.56
1,20,0.5,14,1,8,3.74102,0.283015,6.58638,409600,1.68
1,20,0.5,15,1,9,4.13481,0.286245,7.00077,409600,1.8
1,20,0.5,16,1,9,4.12368,0.28155,7.0139,409600,1.92
1,20,0.5,17,1,8,3.69219,0.319917,6.589,409600,2.04
1,20,0.5,18,1,9,3.85162,0.282445,6.72549,409600,2.16
1,20,0.5,19,1,9,3.79882,0.28187,6.67978,409600,2.28
1,20,0.5,20,1,8,3.56293,0.285453,6.44804,409600,2.4
1,20,0.5,21,1,9,3.75091,0.284235,6.6401,409600,2.52
1,20,0.5,22,1,8,3.57278,0.28086,6.47185,409600,2.64
1,20,0.5,23,1,9,3.73876,0.294722,6.64461,409600,2.76
1,20,0.5,24,1,9,3.7472,0.284638,6.63579,409600,2.88
1,20,0.5,25,1,9,3.72767,0.280327,6.63143,409600,3
1,20,0.5,26,1,9,3.72646,0.278307,6.627,409600,3.12
1,20,0.5,27,1,8,3.51279,0.279543,6.41551,409600,3.24
1,20,0.5,28,1,9,3.70403,0.278668,6.61813,409600,3.36
1,20,0.5,29,1,9,3.915,0.278792,6.83909,409600,3.48
1,20,0.5,30,1,9,3.91223,0.294369,6.83314,409600,3.6
1,20,0.5,31,1,9,3.67714,0.280746,6.59369,409600,3.72
1,20,0.5,32,1,9,3.67133,0.283944,6.58845,409600,3.84
1,20,0.5,33,1,9,3.64823,0.280301,6.56848,409600,3.96
1,20,0.5,34,1,9,3.63623,0.281886,6.55887,409600,4.08
1,20,0.5,35,1,9,3.61639,0.282928,6.55333,409600,4.2
1,20,0.5,36,1,9,3.79608,0.283474,6.73313,409600,4.32
1,20,0.5,37,1,9,3.56354,0.282353,6.50329,409600,4.44
1,20,0.5,38,1,9,3.57575,0.279643,6.53798,409600,4.56
1,20,0.5,39,1,9,3.54279,0.295257,6.52223,409600,4.68
1,20,0.5,40,1,9,3.5101,0.280571,6.47811,409600,4.8
1,20,0.5,41,1,9,3.69162,0.279652,6.66023,409600,4.92
1,20,0.5,42,1,9,3.68015,0.279352,6.64432,409600,5.04
1,20,0.5,43,1,9,3.69058,0.282826,6.65654,409600,5.16
1,20,0.5,44,1,9,3.65281,0.278158,6.6196,409600,5.28
1,20,0.5,45,1,9,3.45461,0.276601,6.41694,409600,5.4
1,20,0.5,46,1,9,3.45387,0.27456,6.41482,409600,5.52
1,20,0.5,47,1,9,3.48461,0.275099,6.45359,409600,5.64
1,20,0.5,48,1,9,3.6558,0.290308,6.63503,409600,5.76
1,20,0.5,49,1,9,3.62929,0.278311,6.59595,409600,5.88
1,20,0.5,50,1,10,3.79115,0.27476,6.75604,409600,6
1,20,0.5,51,1,9,3.6115,0.275927,6.57665,409600,6.12
1,20,0.5,52,1,9,3.42744,0.274659,6.39089,409600,6.24
1,20,0.5,53,1,9,3.4354,0.278709,6.40495,409600,6.36
1,20,0.5,54,1,9,3.61068,0.28504,6.57965,409600,6.48
1,20,0.5,55,1,9,3.60124,0.278573,6.57427,409600,6.6
1,20,0.5,56,1,9,3.59006,0.274264,6.57043,409600,6.72
1,20,0.5,57,1,9,3.61949,0.308295,6.63069,409600,6.84
1,20,0.5,58,1,9,3.40141,0.277016,6.3758,409600,6.96
1,20,0.5,59,1,9,3.60736,0.282672,6.57855,409600,7.08
1,20,0.5,60,1,9,3.57984,0.275408,6.55807,409600,7.2
1,20,0.5,61,1,10,3.76174,0.276119,6.73445,409600,7.32
1,20,0.5,62,1,9,3.59053,0.276612,6.5607,409600,7.44
1,20,0.5,63,1,9,3.59447,0.27662,6.56941,409600,7.56
1,20,0.5,64,1,9,3.57168,0.274995,6.54487,409600,7.68
1,20,0.5,65,1,9,3.40202,0.276353,6.3879,409600,7.8
1,20,0.5,66,1,9,3.4415,0.311528,6.44534,409600,7.92
1,20,0.5,67,1,9,3.57348,0.278511,6.54922,409600,8.04
1,20,0.5,68,1,9,3.40327,0.276001,6.37492,409600,8.16
1,20,0.5,69,1,9,3.40321,0.273524,6.37481,409600,8.28
1,20,0.5,70,1,9,3.41392,0.273811,6.38098,409600,8.4
1,20,0.5,71,1,9,3.58965,0.273686,6.55758,409600,8.52
1,20,0.5,72,1,9,3.58665,0.273137,6.55123,409600,8.64
1,20,0.5,73,1,9,3.42356,0.272455,6.38978,409600,8.76
1,20,0.5,74,1,9,3.43852,0.271403,6.40282,409600,8.88
1,20,0.5,75,1,9,3.65116,0.320123,6.622,409600,9
1,20,0.5,76,1,9,3.62952,0.282045,6.61428,409600,9.12
1,20,0.5,77,1,10,3.78956,0.271721,6.75299,409600,9.24
1,20,0.5,78,1,9,3.48579,0.270112,6.31431,409600,9.36
1,20,0.5,79,1,9,2.8083,0.227031,5.31295,409600,9.48

==> convdiffstep16.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
16,20,0.5,1,3,8,24.4028,0.8986,32.7629,409600,0.12
16,20,0.5,2,1,4,11.642,0.278703,15.0999,409600,0.24
16,20,0.5,3,1,3,8.79764,0.285622,12.3507,409600,0.36
16,20,0.5,4,1,3,8.65953,0.291095,12.2185,409600,0.48
16,20,0.5,5,1,4,11.2496,0.284772,14.8622,409600,0.6
16,20,0.5,6,1,3,8.53338,0.283277,12.1493,409600,0.72
16,20,0.5,7,1,3,8.54671,0.281476,12.0986,409600,0.84
16,20,0.5,8,1,3,9.74261,0.287027,13.4666,409600,0.96
16,20,0.5,9,1,3,9.69245,0.283554,13.2049,409600,1.08
16,20,0.5,10,1,3,8.49831,0.29388,12.0067,409600,1.2
16,20,0.5,11,1,3,8.53079,0.286819,12.0779,409600,1.32
16,20,0.5,12,1,3,8.44497,0.287952,11.9595,409600,1.44
16,20,0.5,13,1,3,8.36219,0.28715,11.9055,409600,1.56
16,20,0.5,14,1,3,8.1394,0.292696,11.7599,409600,1.68
16,20,0.5,15,1,3,8.20742,0.288031,11.9945,409600,1.8
16,20,0.5,16,1,3,9.36877,0.283962,12.996,409600,1.92
16,20,0.5,17,1,3,9.4539,0.28103,13.0662,409600,2.04
16,20,0.5,18,1,3,9.55213,0.296869,13.1723,409600,2.16
16,20,0.5,19,1,3,9.5413,0.303646,13.2159,409600,2.28
16,20,0.5,20,1,3,9.56152,0.307719,13.1974,409600,2.4
16,20,0.5,21,1,3,9.53128,0.28847,13.1372,409600,2.52
16,20,0.5,22,1,3,9.53213,0.288564,13.1389,409600,2.64
16,20,0.5,23,1,3,9.38075,0.294586,13.1539,409600,2.76
16,20,0.5,24,1,3,9.32158,0.28794,12.9976,409600,2.88
16,20,0.5,25,1,3,9.31115,0.286942,12.9818,409600,3
16,20,0.5,26,1,3,9.19632,0.285265,12.8624,409600,3.12
16,20,0.5,27,1,3,8.98004,0.276965,12.6421,409600,3.24
16,20,0.5,28,1,3,8.39202,0.288213,12.1569,409600,3.36
16,20,0.5,29,1,3,7.29259,0.277356,10.989,409600,3.48
16,20,0.5,30,1,3,5.50202,0.287151,9.18168,409600,3.6
16,20,0.5,31,1,3,7.29294,0.290554,10.9574,409600,3.72
16,20,0.5,32,1,3,8.46467,0.326152,12.1078,409600,3.84
16,20,0.5,33,1,3,8.95021,0.289087,12.6464,409600,3.96
16,20,0.5,34,1,3,9.32111,0.286281,12.9838,409600,4.08
16,20,0.5,35,1,3,9.28021,0.296875,12.9362,409600,4.2
16,20,0.5,36,1,3,9.34046,0.291973,12.942,409600,4.32
16,20,0.5,37,1,3,8.91119,0.286639,12.538,409600,4.44
16,20,0.5,38,1,3,7.84992,0.288554,11.4906,409600,4.56
16,20,0.5,39,1,3,7.89444,0.287566,11.5434,409600,4.68
16,20,0.5,40,1,3,8.06251,0.284335,11.7203,409600,4.8
16,20,0.5,41,1,3,8.00563,0.287405,11.6959,409600,4.92
16,20,0.5,42,1,3,9.01908,0.290231,12.7129,409600,5.04
16,20,0.5,43,1,3,8.02633,0.288328,11.6919,409600,5.16
16,20,0.5,44,1,3,8.97113,0.281983,12.6276,409600,5.28
16,20,0.5,45,1,3,8.22138,0.28533,11.8734,409600,5.4
16,20,0.5,46,1,3,7.67637,0.294836,11.3361,409600,5.52
16,20,0.5,47,1,3,7.77449,0.283293,11.4946,409600,5.64
16,20,0.5,48,1,3,6.59175,0.293066,10.2874,409600,5.76
16,20,0.5,49,1,3,6.7959,0.298982,10.5166,409600,5.88
16,20,0.5,50,1,3,7.89895,0.288213,11.5561,409600,6
16,20,0.5,51,1,3,8.6252,0.290134,12.2778,409600,6.12
16,20,0.5,52,1,3,8.97127,0.293302,12.6187,409600,6.24
16,20,0.5,53,1,3,9.12287,0.330312,12.833,409600,6.36
16,20,0.5,54,1,3,9.19782,0.297746,12.8115,409600,6.48
16,20,0.5,55,1,3,9.26045,0.31244,12.9906,409600,6.6
16,20,0.5,56,1,3,9.2384,0.350359,12.9037,409600,6.72
16,20,0.5,57,1,3,8.94138,0.289367,12.5685,409600,6.84
16,20,0.5,58,1,3,8.76627,0.296176,12.4095,409600,6.96
16,20,0.5,59,1,3,7.79596,0.294225,11.4802,409600,7.08
16,20,0.5,60,1,3,8.44312,0.279516,12.1195,409600,7.2
16,20,0.5,61,1,3,7.72934,0.291657,11.3762,409600,7.32
16,20,0.5,62,1,3,8.06926,0.286873,11.8001,409600,7.44
16,20,0.5,63,1,3,7.55437,0.283634,11.2696,409600,7.56
16,20,0.5,64,1,4,9.92931,0.290347,13.6325,409600,7.68
16,20,0.5,65,1,4,9.0401,0.289457,12.7136,409600,7.8
16,20,0.5,66,1,4,9.01403,0.28904,12.6568,409600,7.92
16,20,0.5,67,1,3,7.09695,0.304164,10.8029,409600,8.04
16,20,0.5,68,1,3,8.17687,0.299778,11.8899,409600,8.16
16,20,0.5,69,1,3,8.81891,0.293088,12.4801,409600,8.28
16,20,0.5,70,1,4,9.58702,0.305904,13.3387,409600,8.4
16,20,0.5,71,1,3,8.75548,0.286481,12.4154,409600,8.52
16,20,0.5,72,1,3,9.0843,0.290136,12.7683,409600,8.64
16,20,0.5,73,1,3,8.95022,0.288395,12.6403,409600,8.76
16,20,0.5,74,1,4,9.80391,0.301768,13.485,409600,8.88
16,20,0.5,75,1,3,7.98448,0.300807,11.7558,409600,9
16,20,0.5,76,1,4,9.45416,0.291107,13.1459,409600,9.12
16,20,0.5,77,1,4,8.02457,0.268587,11.4529,409600,9.24
16,20,0.5,78,1,3,4.03498,0.244985,7.14327,409600,9.36
16,20,0.5,79,1,3,3.66664,0.225115,6.76778,409600,9.48


==> convdiffstep2.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
2,20,0.5,1,3,7,5.32204,0.955543,12.0755,409600,0.12
2,20,0.5,2,1,3,1.91797,0.324358,4.89015,409600,0.24
2,20,0.5,3,2,6,3.73712,0.609359,8.47139,409600,0.36
2,20,0.5,4,1,3,1.8485,0.328661,4.82416,409600,0.48
2,20,0.5,5,2,6,3.52739,0.625067,8.28778,409600,0.6
2,20,0.5,6,1,3,1.7017,0.294869,4.67537,409600,0.72
2,20,0.5,7,2,6,3.24695,0.617311,8.0908,409600,0.84
2,20,0.5,8,1,3,1.56217,0.288452,4.57372,409600,0.96
2,20,0.5,9,2,6,3.10814,0.581041,7.91684,409600,1.08
2,20,0.5,10,1,3,1.57268,0.324509,4.65272,409600,1.2
2,20,0.5,11,2,6,2.85125,0.583031,7.70915,409600,1.32
2,20,0.5,12,1,3,1.50259,0.293379,4.54827,409600,1.44
2,20,0.5,13,2,6,2.74681,0.616718,7.67396,409600,1.56
2,20,0.5,14,1,3,1.39856,0.289788,4.44444,409600,1.68
2,20,0.5,15,2,6,2.63194,0.575488,7.54111,409600,1.8
2,20,0.5,16,1,3,1.42756,0.289737,4.50183,409600,1.92
2,20,0.5,17,2,7,3.01594,0.573421,7.92261,409600,2.04
2,20,0.5,18,1,3,1.3489,0.326709,4.48029,409600,2.16
2,20,0.5,19,2,6,2.69133,0.57382,7.5584,409600,2.28
2,20,0.5,20,1,3,1.30265,0.288936,4.38707,409600,2.4
2,20,0.5,21,2,6,2.68587,0.576759,7.55869,409600,2.52
2,20,0.5,22,1,3,1.39152,0.28694,4.4299,409600,2.64
2,20,0.5,23,2,6,2.61505,0.577227,7.48603,409600,2.76
2,20,0.5,24,1,3,1.51204,0.327998,4.59843,409600,2.88
2,20,0.5,25,2,7,3.15298,0.57412,8.03246,409600,3
2,20,0.5,26,1,3,1.34709,0.290533,4.3767,409600,3.12
2,20,0.5,27,2,6,2.46299,0.574218,7.37821,409600,3.24
2,20,0.5,28,1,3,1.31455,0.290334,4.34499,409600,3.36
2,20,0.5,29,2,6,2.45564,0.566195,7.35947,409600,3.48
2,20,0.5,30,1,3,1.29921,0.289183,4.3402,409600,3.6
2,20,0.5,31,2,6,2.48875,0.577022,7.4229,409600,3.72
2,20,0.5,32,1,3,1.41211,0.331369,4.48198,409600,3.84
2,20,0.5,33,2,6,2.86628,0.562315,7.7651,409600,3.96
2,20,0.5,34,1,3,1.31035,0.290934,4.37492,409600,4.08
2,20,0.5,35,2,6,2.68903,0.590551,7.56844,409600,4.2
2,20,0.5,36,1,3,1.25714,0.294457,4.33165,409600,4.32
2,20,0.5,37,2,6,2.65834,0.579527,7.54629,409600,4.44
2,20,0.5,38,1,3,1.22796,0.280309,4.31078,409600,4.56
2,20,0.5,39,2,6,2.63291,0.595123,7.53233,409600,4.68
2,20,0.5,40,1,3,1.23837,0.288911,4.331,409600,4.8
2,20,0.5,41,2,6,2.52375,0.581697,7.43508,409600,4.92
2,20,0.5,42,1,3,1.23029,0.319435,4.36363,409600,5.04
2,20,0.5,43,2,6,2.4849,0.572912,7.38928,409600,5.16
2,20,0.5,44,1,3,1.18181,0.280988,4.29181,409600,5.28
2,20,0.5,45,2,6,2.46986,0.571062,7.37732,409600,5.4
2,20,0.5,46,1,3,1.19234,0.276675,4.29176,409600,5.52
2,20,0.5,47,2,6,2.43158,0.564195,7.34375,409600,5.64
2,20,0.5,48,1,3,1.23974,0.282132,4.33807,409600,5.76
2,20,0.5,49,2,6,2.46521,0.57371,7.38725,409600,5.88
2,20,0.5,50,1,3,1.24681,0.284489,4.33645,409600,6
2,20,0.5,51,2,6,2.51941,0.576912,7.46266,409600,6.12
2,20,0.5,52,1,3,1.29856,0.311203,4.43899,409600,6.24
2,20,0.5,53,2,7,2.748,0.562968,7.6918,409600,6.36
2,20,0.5,54,1,3,1.22177,0.285796,4.30646,409600,6.48
2,20,0.5,55,2,6,2.51623,0.565639,7.46524,409600,6.6
2,20,0.5,56,1,3,1.21383,0.275531,4.32743,409600,6.72
2,20,0.5,57,2,6,2.51073,0.559034,7.46624,409600,6.84
2,20,0.5,58,1,3,1.21265,0.278971,4.31769,409600,6.96
2,20,0.5,59,2,6,2.87618,0.573755,7.81017,409600,7.08
2,20,0.5,60,1,3,1.2135,0.281354,4.30777,409600,7.2
2,20,0.5,61,2,6,2.55541,0.588551,7.47825,409600,7.32
2,20,0.5,62,1,3,1.28779,0.321345,4.41954,409600,7.44
2,20,0.5,63,2,6,2.48616,0.578119,7.4036,409600,7.56
2,20,0.5,64,1,3,1.24343,0.278298,4.34274,409600,7.68
2,20,0.5,65,2,6,2.4676,0.56966,7.39255,409600,7.8
2,20,0.5,66,1,3,1.4179,0.296603,4.51043,409600,7.92
2,20,0.5,67,2,6,2.46847,0.568318,7.3992,409600,8.04
2,20,0.5,68,1,3,1.24748,0.277168,4.34862,409600,8.16
2,20,0.5,69,2,6,2.41466,0.557677,7.3427,409600,8.28
2,20,0.5,70,1,3,1.27307,0.283021,4.3706,409600,8.4
2,20,0.5,71,2,6,2.47109,0.581798,7.39496,409600,8.52
2,20,0.5,72,1,3,1.27665,0.294837,4.38288,409600,8.64
2,20,0.5,73,2,6,2.42532,0.574515,7.36477,409600,8.76
2,20,0.5,74,1,3,1.22324,0.295454,4.32671,409600,8.88
2,20,0.5,75,2,6,2.45233,0.575205,7.39436,409600,9
2,20,0.5,76,1,3,1.22896,0.293702,4.33772,409600,9.12
2,20,0.5,77,2,6,2.27614,0.522265,6.87188,409600,9.24
2,20,0.5,78,1,3,0.982509,0.232069,3.55112,409600,9.36
2,20,0.5,79,2,7,2.11111,0.466928,6.16133,409600,9.48


==> convdiffstep4.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
4,20,0.5,1,3,7,7.62034,0.915691,14.5365,409600,0.12
4,20,0.5,2,1,3,2.74903,0.299868,5.74839,409600,0.24
4,20,0.5,3,1,3,2.49327,0.267289,5.5552,409600,0.36
4,20,0.5,4,1,3,2.13211,0.289135,5.16719,409600,0.48
4,20,0.5,5,1,3,1.42656,0.269354,4.47436,409600,0.6
4,20,0.5,6,1,3,1.38845,0.290801,4.50875,409600,0.72
4,20,0.5,7,1,3,1.53716,0.295924,4.58298,409600,0.84
4,20,0.5,8,1,3,2.17992,0.341514,5.26558,409600,0.96
4,20,0.5,9,1,3,2.37632,0.301639,5.44562,409600,1.08
4,20,0.5,10,1,3,2.80512,0.294125,5.87011,409600,1.2
4,20,0.5,11,1,3,2.94946,0.309951,5.9694,409600,1.32
4,20,0.5,12,1,3,2.7925,0.296262,5.81629,409600,1.44
4,20,0.5,13,1,3,2.6326,0.304681,5.67066,409600,1.56
4,20,0.5,14,1,3,2.5326,0.306698,5.60939,409600,1.68
4,20,0.5,15,1,3,2.54448,0.305192,5.65361,409600,1.8
4,20,0.5,16,1,3,2.5373,0.320395,5.60547,409600,1.92
4,20,0.5,17,1,3,2.82891,0.301087,5.88429,409600,2.04
4,20,0.5,18,1,3,2.92261,0.297405,6.00906,409600,2.16
4,20,0.5,19,1,3,2.89252,0.296849,6.00071,409600,2.28
4,20,0.5,20,1,3,2.92324,0.29861,5.98377,409600,2.4
4,20,0.5,21,1,3,2.90177,0.293967,6.00896,409600,2.52
4,20,0.5,22,1,3,3.0067,0.339804,6.10584,409600,2.64
4,20,0.5,23,1,3,2.93258,0.30439,6.01261,409600,2.76
4,20,0.5,24,1,3,2.91803,0.318894,5.97457,409600,2.88
4,20,0.5,25,1,3,2.84879,0.315983,5.97539,409600,3
4,20,0.5,26,1,3,2.90602,0.292442,6.01079,409600,3.12
4,20,0.5,27,1,3,2.94693,0.308639,6.01883,409600,3.24
4,20,0.5,28,1,3,3.02797,0.29708,6.03975,409600,3.36
4,20,0.5,29,1,3,2.96798,0.30741,5.99585,409600,3.48
4,20,0.5,30,1,3,2.88781,0.30512,5.97103,409600,3.6
4,20,0.5,31,1,3,2.89447,0.30691,5.99417,409600,3.72
4,20,0.5,32,1,3,2.94084,0.315898,6.04405,409600,3.84
4,20,0.5,33,1,3,3.01291,0.317347,6.11338,409600,3.96
4,20,0.5,34,1,4,3.23858,0.29224,6.30402,409600,4.08
4,20,0.5,35,1,3,3.03002,0.298585,6.05369,409600,4.2
4,20,0.5,36,1,3,2.9194,0.341632,6.05555,409600,4.32
4,20,0.5,37,1,3,2.76115,0.303392,5.82096,409600,4.44
4,20,0.5,38,1,3,2.46062,0.3014,5.55902,409600,4.56
4,20,0.5,39,1,3,2.76419,0.289815,5.86086,409600,4.68
4,20,0.5,40,1,3,2.75227,0.301357,5.85857,409600,4.8
4,20,0.5,41,1,3,2.53287,0.303227,5.6444,409600,4.92
4,20,0.5,42,1,4,3.32039,0.288548,6.41162,409600,5.04
4,20,0.5,43,1,3,2.69397,0.339022,5.826,409600,5.16
4,20,0.5,44,1,3,3.07678,0.307087,6.11413,409600,5.28
4,20,0.5,45,1,3,3.00242,0.309641,6.02393,409600,5.4
4,20,0.5,46,1,3,2.76374,0.308316,5.85969,409600,5.52
4,20,0.5,47,1,3,2.68604,0.31122,5.7782,409600,5.64
4,20,0.5,48,1,3,2.43175,0.320183,5.55014,409600,5.76
4,20,0.5,49,1,3,2.65539,0.320435,5.73055,409600,5.88
4,20,0.5,50,1,3,2.3836,0.302487,5.49262,409600,6
4,20,0.5,51,1,3,2.56722,0.302704,5.6373,409600,6.12
4,20,0.5,52,1,3,2.56805,0.307502,5.62105,409600,6.24
4,20,0.5,53,1,3,2.91615,0.337901,6.02956,409600,6.36
4,20,0.5,54,1,3,2.58613,0.296303,5.66706,409600,6.48
4,20,0.5,55,1,4,3.01744,0.295838,6.09701,409600,6.6
4,20,0.5,56,1,3,2.48436,0.297744,5.59039,409600,6.72
4,20,0.5,57,1,3,2.72809,0.300275,5.82333,409600,6.84
4,20,0.5,58,1,3,2.44948,0.301522,5.5273,409600,6.96
4,20,0.5,59,1,3,2.47491,0.298028,5.5717,409600,7.08
4,20,0.5,60,1,3,2.71959,0.337244,5.8504,409600,7.2
4,20,0.5,61,1,3,2.34421,0.299843,5.40885,409600,7.32
4,20,0.5,62,1,3,2.413,0.30795,5.50102,409600,7.44
4,20,0.5,63,1,3,2.49125,0.321465,5.55971,409600,7.56
4,20,0.5,64,1,3,2.45901,0.300031,5.55691,409600,7.68
4,20,0.5,65,1,3,2.85285,0.293527,5.93135,409600,7.8
4,20,0.5,66,1,3,2.53168,0.294919,5.58245,409600,7.92
4,20,0.5,67,1,3,2.54478,0.304181,5.64586,409600,8.04
4,20,0.5,68,1,4,3.06497,0.289462,6.12325,409600,8.16
4,20,0.5,69,1,3,2.67225,0.312361,5.74359,409600,8.28
4,20,0.5,70,1,3,2.66201,0.292282,5.77896,409600,8.4
4,20,0.5,71,1,3,2.22977,0.293217,5.34965,409600,8.52
4,20,0.5,72,1,4,2.1879,0.282988,5.30657,409600,8.64
4,20,0.5,73,1,4,1.82452,0.278646,4.98382,409600,8.76
4,20,0.5,74,1,3,1.6976,0.290544,4.8066,409600,8.88
4,20,0.5,75,1,4,2.43185,0.31022,5.53216,409600,9
4,20,0.5,76,1,4,2.68953,0.298886,5.60269,409600,9.12
4,20,0.5,77,1,3,1.69309,0.258731,4.33087,409600,9.24
4,20,0.5,78,1,3,1.45732,0.251001,4.04999,409600,9.36
4,20,0.5,79,1,3,1.34959,0.230464,3.93322,409600,9.48


==> convdiffstep8.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
8,20,0.5,1,3,7,12.9626,0.93907,20.2016,409600,0.12
8,20,0.5,2,1,3,4.98933,0.310618,8.15545,409600,0.24
8,20,0.5,3,1,3,5.0006,0.28337,8.09286,409600,0.36
8,20,0.5,4,1,3,4.95628,0.300753,8.11525,409600,0.48
8,20,0.5,5,1,3,4.94624,0.320864,8.12343,409600,0.6
8,20,0.5,6,1,3,4.82025,0.288028,7.92724,409600,0.72
8,20,0.5,7,1,3,4.77224,0.318949,7.95402,409600,0.84
8,20,0.5,8,1,3,4.72233,0.286758,7.86834,409600,0.96
8,20,0.5,9,1,3,5.43538,0.296933,8.63457,409600,1.08
8,20,0.5,10,1,3,4.75389,0.325065,7.92321,409600,1.2
8,20,0.5,11,1,4,6.86735,0.292906,10.0215,409600,1.32
8,20,0.5,12,1,3,4.70256,0.290707,7.83624,409600,1.44
8,20,0.5,13,1,3,5.49623,0.316155,8.64318,409600,1.56
8,20,0.5,14,1,3,4.63799,0.303192,7.77885,409600,1.68
8,20,0.5,15,1,3,4.5981,0.296545,7.73683,409600,1.8
8,20,0.5,16,1,3,4.54434,0.291138,7.69897,409600,1.92
8,20,0.5,17,1,3,4.58443,0.28643,7.72901,409600,2.04
8,20,0.5,18,2,6,9.89533,0.622699,15.0017,409600,2.16
8,20,0.5,19,1,3,5.18255,0.296154,8.38036,409600,2.28
8,20,0.5,20,1,3,5.2074,0.286199,8.42171,409600,2.4
8,20,0.5,21,1,3,5.24716,0.286856,8.44643,409600,2.52
8,20,0.5,22,1,4,5.83626,0.282771,9.08956,409600,2.64
8,20,0.5,23,1,4,5.9249,0.318999,9.15807,409600,2.76
8,20,0.5,24,0,0,0,0,1.30849,409600,2.88
8,20,0.5,25,1,3,5.24535,0.285315,8.43008,409600,3
8,20,0.5,26,1,3,5.31354,0.296235,8.48074,409600,3.12
8,20,0.5,27,1,3,5.17604,0.286889,8.38786,409600,3.24
8,20,0.5,28,1,3,5.13138,0.290328,8.31731,409600,3.36
8,20,0.5,29,1,3,5.14667,0.309303,8.34723,409600,3.48
8,20,0.5,30,1,3,5.17823,0.287961,8.38675,409600,3.6
8,20,0.5,31,1,3,5.10887,0.310844,8.33584,409600,3.72
8,20,0.5,32,1,3,5.10031,0.288739,8.29717,409600,3.84
8,20,0.5,33,1,3,5.13355,0.284769,8.32962,409600,3.96
8,20,0.5,34,1,3,5.1694,0.291646,8.39211,409600,4.08
8,20,0.5,35,1,3,5.12696,0.28241,8.30819,409600,4.2
8,20,0.5,36,1,3,5.13734,0.284097,8.33006,409600,4.32
8,20,0.5,37,1,3,5.22402,0.294288,8.40599,409600,4.44
8,20,0.5,38,1,3,5.24353,0.305417,8.4349,409600,4.56
8,20,0.5,39,1,3,5.16199,0.288608,8.37042,409600,4.68
8,20,0.5,40,1,3,5.07944,0.283895,8.2996,409600,4.8
8,20,0.5,41,1,3,5.15599,0.283958,8.39049,409600,4.92
8,20,0.5,42,1,3,5.04633,0.284872,8.27669,409600,5.04
8,20,0.5,43,1,3,5.06991,0.282615,8.29102,409600,5.16
8,20,0.5,44,1,3,5.07491,0.283413,8.29473,409600,5.28
8,20,0.5,45,1,3,5.11409,0.319928,8.39343,409600,5.4
8,20,0.5,46,1,3,5.0654,0.275731,8.26907,409600,5.52
8,20,0.5,47,1,3,5.13497,0.27751,8.32491,409600,5.64
8,20,0.5,48,1,3,5.06371,0.278858,8.26088,409600,5.76
8,20,0.5,49,1,3,5.00402,0.283199,8.19132,409600,5.88
8,20,0.5,50,1,3,4.98637,0.279084,8.17336,409600,6
8,20,0.5,51,1,3,4.90047,0.277885,8.09895,409600,6.12
8,20,0.5,52,1,3,4.79906,0.274336,8.00646,409600,6.24
8,20,0.5,53,1,3,4.50559,0.28386,7.74316,409600,6.36
8,20,0.5,54,1,3,4.28094,0.271468,7.52285,409600,6.48
8,20,0.5,55,1,3,3.90775,0.275383,7.18043,409600,6.6
8,20,0.5,56,1,3,3.81988,0.291771,7.10602,409600,6.72
8,20,0.5,57,1,3,4.17314,0.294966,7.41681,409600,6.84
8,20,0.5,58,1,3,4.50802,0.294333,7.73154,409600,6.96
8,20,0.5,59,1,3,4.75161,0.304695,7.97274,409600,7.08
8,20,0.5,60,1,3,4.85904,0.330782,8.11276,409600,7.2
8,20,0.5,61,1,3,4.89868,0.304014,8.11144,409600,7.32
8,20,0.5,62,1,3,4.9831,0.291627,8.19586,409600,7.44
8,20,0.5,63,1,3,5.09325,0.301871,8.30336,409600,7.56
8,20,0.5,64,1,3,5.02385,0.291241,8.23671,409600,7.68
8,20,0.5,65,1,3,5.00122,0.297423,8.2081,409600,7.8
8,20,0.5,66,1,3,4.97624,0.290919,8.19029,409600,7.92
8,20,0.5,67,1,3,5.01077,0.28659,8.23394,409600,8.04
8,20,0.5,68,1,3,4.99698,0.304043,8.21798,409600,8.16
8,20,0.5,69,1,3,5.04104,0.289274,8.25977,409600,8.28
8,20,0.5,70,1,3,5.10728,0.293144,8.30865,409600,8.4
8,20,0.5,71,1,3,4.94685,0.288992,8.15841,409600,8.52
8,20,0.5,72,1,3,4.71212,0.299533,7.92014,409600,8.64
8,20,0.5,73,1,3,4.10109,0.284885,7.33406,409600,8.76
8,20,0.5,74,1,3,4.16017,0.289631,7.40154,409600,8.88
8,20,0.5,75,1,3,4.31138,0.319429,7.6275,409600,9
8,20,0.5,76,1,3,4.75673,0.280567,7.99796,409600,9.12
8,20,0.5,77,1,4,4.59061,0.283459,7.63099,409600,9.24
8,20,0.5,78,1,3,3.28353,0.229684,5.9769,409600,9.36
8,20,0.5,79,1,4,3.87225,0.228881,6.55003,409600,9.48

==> convectiondiffusionresults.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
16,20,0.5,79,81,251,692.854,23.5299,985.013,409600,9.6
8,20,0.5,79,81,246,396.849,23.7158,652.722,409600,9.6
4,20,0.5,79,81,249,210.039,24.4507,455.709,409600,9.6
2,20,0.5,79,120,362,161.587,34.8382,477.739,409600,9.6
1,20,0.5,79,79,713,294.608,22.4287,525.702,409600,9.6
#1,20,0.5,79,237,641,301.343,65.5962,806.714,409600,9.6


==> diffreactstep1.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
1,20,0.5,1,2,36,12.2489,1.27143,19.122,410881,0.12
1,20,0.5,2,2,34,11.4691,1.27611,17.2486,410881,0.24
1,20,0.5,3,3,52,17.2914,1.89294,25.2999,410881,0.36
1,20,0.5,4,3,51,16.7002,1.94035,24.8242,410881,0.48
1,20,0.5,5,3,51,16.2928,1.92264,24.4547,410881,0.6
1,20,0.5,6,3,51,15.6205,1.91657,23.9065,410881,0.72
1,20,0.5,7,3,52,15.5296,1.87127,23.9137,410881,0.84
1,20,0.5,8,3,54,15.911,1.82966,24.3259,410881,0.96
1,20,0.5,9,3,50,14.6672,1.85624,23.0743,410881,1.08
1,20,0.5,10,3,52,15.1967,1.82524,23.633,410881,1.2
1,20,0.5,11,3,50,14.574,1.87408,22.9395,410881,1.32
1,20,0.5,12,3,50,14.2259,1.82274,22.5948,410881,1.44
1,20,0.5,13,3,48,13.6193,1.82012,22.0294,410881,1.56
1,20,0.5,14,3,48,13.6127,1.85347,22.029,410881,1.68
1,20,0.5,15,3,48,13.5921,1.81474,22.0217,410881,1.8
1,20,0.5,16,3,50,14.1324,1.84867,22.5386,410881,1.92
1,20,0.5,17,3,51,14.4477,1.79998,22.8618,410881,2.04
1,20,0.5,18,3,53,15.0663,1.78977,23.5111,410881,2.16
1,20,0.5,19,3,51,14.6022,1.87582,23.0464,410881,2.28
1,20,0.5,20,3,52,14.74,1.79819,23.1479,410881,2.4
1,20,0.5,21,3,50,14.5059,1.85759,22.9369,410881,2.52
1,20,0.5,22,3,53,15.3395,1.80029,23.7106,410881,2.64
1,20,0.5,23,3,53,15.2546,1.80406,23.5977,410881,2.76
1,20,0.5,24,3,52,15.0007,1.82941,23.3682,410881,2.88
1,20,0.5,25,3,52,15.0291,1.79532,23.3813,410881,3
1,20,0.5,26,3,53,15.4109,1.85008,23.7832,410881,3.12
1,20,0.5,27,3,49,14.1042,1.826,22.4788,410881,3.24
1,20,0.5,28,3,51,14.7694,1.80574,23.1714,410881,3.36
1,20,0.5,29,3,53,15.4764,1.84639,23.8416,410881,3.48
1,20,0.5,30,3,53,15.5735,1.80008,23.9237,410881,3.6
1,20,0.5,31,3,54,15.9333,1.87152,24.2784,410881,3.72
1,20,0.5,32,3,53,15.5375,1.83509,23.8915,410881,3.84
1,20,0.5,33,3,53,15.3261,1.82076,23.7628,410881,3.96
1,20,0.5,34,3,53,15.4943,1.84896,23.8801,410881,4.08
1,20,0.5,35,3,53,15.3118,1.8548,23.6831,410881,4.2
1,20,0.5,36,3,51,14.5754,1.90216,23.0154,410881,4.32
1,20,0.5,37,3,52,14.8763,1.84224,23.2512,410881,4.44
1,20,0.5,38,3,53,15.0871,1.82921,23.4639,410881,4.56
1,20,0.5,39,3,51,14.8556,1.87055,23.2407,410881,4.68
1,20,0.5,40,4,67,18.918,2.47014,29.6934,410881,4.8
1,20,0.5,41,3,51,14.5729,1.85908,22.9797,410881,4.92
1,20,0.5,42,3,51,14.6302,1.83453,23.0314,410881,5.04
1,20,0.5,43,4,66,18.5507,2.43727,29.3471,410881,5.16
1,20,0.5,44,4,66,18.7174,2.4697,29.4991,410881,5.28
1,20,0.5,45,4,66,18.8317,2.41883,29.5977,410881,5.4
1,20,0.5,46,3,50,14.3366,1.85576,22.7782,410881,5.52
1,20,0.5,47,4,64,18.3672,2.43183,29.0821,410881,5.64
1,20,0.5,48,4,62,17.7224,2.48334,28.45,410881,5.76
1,20,0.5,49,4,63,18.0452,2.43217,28.8044,410881,5.88
1,20,0.5,50,4,63,18.1506,2.48064,28.8448,410881,6
1,20,0.5,51,4,62,17.7088,2.44318,28.4326,410881,6.12
1,20,0.5,52,4,60,17.462,2.50534,28.22,410881,6.24
1,20,0.5,53,5,75,21.8002,3.05938,34.8984,410881,6.36
1,20,0.5,54,4,61,17.7536,2.48195,28.5038,410881,6.48
1,20,0.5,55,4,59,16.8575,2.44383,27.7139,410881,6.6
1,20,0.5,56,4,58,16.6209,2.50172,27.4339,410881,6.72
1,20,0.5,57,5,72,20.2435,3.03291,33.3574,410881,6.84
1,20,0.5,58,4,60,17.3884,2.46274,28.0738,410881,6.96
1,20,0.5,59,4,59,17.0951,2.4425,27.77,410881,7.08
1,20,0.5,60,4,58,16.9055,2.49082,27.5518,410881,7.2
1,20,0.5,61,4,58,16.961,2.44839,27.6545,410881,7.32
1,20,0.5,62,4,59,17.2829,2.49187,27.979,410881,7.44
1,20,0.5,63,4,59,17.2177,2.45676,27.8715,410881,7.56
1,20,0.5,64,4,58,16.808,2.48023,27.5768,410881,7.68
1,20,0.5,65,4,57,16.3507,2.46758,27.0942,410881,7.8
1,20,0.5,66,5,72,21.1505,3.1209,34.1528,410881,7.92
1,20,0.5,67,4,60,17.4878,2.43269,28.1559,410881,8.04
1,20,0.5,68,4,58,16.525,2.49215,27.2801,410881,8.16
1,20,0.5,69,4,56,15.6911,2.43771,26.5159,410881,8.28
1,20,0.5,70,5,72,20.5735,3.08173,33.6688,410881,8.4
1,20,0.5,71,4,58,16.6197,2.43016,27.3371,410881,8.52
1,20,0.5,72,4,59,17.1536,2.4264,27.7653,410881,8.64
1,20,0.5,73,4,58,17.2111,2.45846,27.7529,410881,8.76
1,20,0.5,74,4,58,17.0869,2.4686,27.7659,410881,8.88
1,20,0.5,75,5,72,20.9084,3.12198,33.9592,410881,9
1,20,0.5,76,4,59,17.1364,2.45067,27.8277,410881,9.12
1,20,0.5,77,4,57,16.4572,2.46875,27.0739,410881,9.24
1,20,0.5,78,4,57,13.5149,2.08953,22.848,410881,9.36
1,20,0.5,79,5,72,15.1698,2.47735,25.968,410881,9.48


==> diffreactstep16.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
16,20,0.5,1,2,34,51.892,1.19242,62.5972,410881,0.12
16,20,0.5,2,1,17,25.8005,0.632307,31.8709,410881,0.24
16,20,0.5,3,2,34,50.8163,1.25209,60.3531,410881,0.36
16,20,0.5,4,1,16,23.5732,0.665943,29.7405,410881,0.48
16,20,0.5,5,1,17,24.7563,0.677756,30.9854,410881,0.6
16,20,0.5,6,1,17,24.7543,0.698775,30.9715,410881,0.72
16,20,0.5,7,1,17,24.6189,0.630803,30.8706,410881,0.84
16,20,0.5,8,2,35,50.6507,1.30375,60.6204,410881,0.96
16,20,0.5,9,1,17,24.5258,0.659158,30.7301,410881,1.08
16,20,0.5,10,1,17,24.8489,0.664246,31.042,410881,1.2
16,20,0.5,11,1,18,26.1657,0.660658,32.3433,410881,1.32
16,20,0.5,12,1,18,25.6205,0.726424,31.6834,410881,1.44
16,20,0.5,13,1,16,22.5381,0.64497,28.7727,410881,1.56
16,20,0.5,14,1,16,22.4098,0.647437,28.7711,410881,1.68
16,20,0.5,15,1,16,22.8121,0.658397,29.139,410881,1.8
16,20,0.5,16,2,34,47.4078,1.31115,57.4027,410881,1.92
16,20,0.5,17,1,17,23.8074,0.652235,30.0773,410881,2.04
16,20,0.5,18,1,17,23.9926,0.650173,30.3464,410881,2.16
16,20,0.5,19,1,18,25.3066,0.659105,31.5554,410881,2.28
16,20,0.5,20,1,17,24.2416,0.690373,30.5281,410881,2.4
16,20,0.5,21,1,17,24.0105,0.686587,30.3399,410881,2.52
16,20,0.5,22,1,17,24.2392,0.648701,30.5116,410881,2.64
16,20,0.5,23,1,17,24.2672,0.663304,30.5868,410881,2.76
16,20,0.5,24,1,18,25.2901,0.66251,31.6482,410881,2.88
16,20,0.5,25,1,18,25.1173,0.650081,31.4206,410881,3
16,20,0.5,26,2,36,50.5517,1.3095,60.3995,410881,3.12
16,20,0.5,27,1,17,24.637,0.652198,30.89,410881,3.24
16,20,0.5,28,1,19,25.8113,0.646891,32.0759,410881,3.36
16,20,0.5,29,1,18,25.0455,0.66457,31.3349,410881,3.48
16,20,0.5,30,1,17,24.3307,0.696958,30.6677,410881,3.6
16,20,0.5,31,1,17,24.5278,0.692036,30.9156,410881,3.72
16,20,0.5,32,1,18,25.0926,0.689011,31.4328,410881,3.84
16,20,0.5,33,1,18,25.3633,0.698132,31.7263,410881,3.96
16,20,0.5,34,1,17,22.9177,0.660979,29.2927,410881,4.08
16,20,0.5,35,2,34,45.3005,1.286,55.3013,410881,4.2
16,20,0.5,36,1,17,23.4104,0.682094,29.7769,410881,4.32
16,20,0.5,37,1,17,23.4767,0.684203,29.8648,410881,4.44
16,20,0.5,38,1,17,23.8345,0.681376,30.2288,410881,4.56
16,20,0.5,39,1,17,23.57,0.682224,29.9312,410881,4.68
16,20,0.5,40,1,17,23.7025,0.673915,30.0422,410881,4.8
16,20,0.5,41,1,18,24.3926,0.672433,30.6665,410881,4.92
16,20,0.5,42,1,17,23.7977,0.681504,30.0938,410881,5.04
16,20,0.5,43,1,17,23.6753,0.685164,30.0444,410881,5.16
16,20,0.5,44,1,16,22.8131,0.681648,29.1482,410881,5.28
16,20,0.5,45,1,17,23.921,0.710687,30.1441,410881,5.4
16,20,0.5,46,1,16,22.8663,0.691766,29.1132,410881,5.52
16,20,0.5,47,1,16,21.267,0.688987,27.6635,410881,5.64
16,20,0.5,48,1,16,20.7716,0.670248,27.0708,410881,5.76
16,20,0.5,49,2,32,42.5965,1.29462,52.488,410881,5.88
16,20,0.5,50,1,16,21.4965,0.689852,27.8741,410881,6
16,20,0.5,51,1,15,20.3019,0.689147,26.7154,410881,6.12
16,20,0.5,52,1,15,20.5672,0.681782,26.9804,410881,6.24
16,20,0.5,53,1,15,20.7495,0.649402,27.0596,410881,6.36
16,20,0.5,54,1,15,20.5765,0.674332,26.8853,410881,6.48
16,20,0.5,55,1,14,19.8109,0.629513,26.0187,410881,6.6
16,20,0.5,56,1,15,21.2797,0.641752,27.6425,410881,6.72
16,20,0.5,57,1,15,20.1065,0.660874,26.3579,410881,6.84
16,20,0.5,58,2,30,39.8837,1.30004,49.873,410881,6.96
16,20,0.5,59,1,15,19.3453,0.665401,25.6546,410881,7.08
16,20,0.5,60,1,14,18.659,0.66956,25.0068,410881,7.2
16,20,0.5,61,1,14,19.191,0.643828,25.4728,410881,7.32
16,20,0.5,62,2,28,37.5249,1.31184,47.5409,410881,7.44
16,20,0.5,63,1,15,19.2512,0.649134,25.6285,410881,7.56
16,20,0.5,64,1,14,18.1394,0.666626,24.5023,410881,7.68
16,20,0.5,65,1,14,17.0312,0.656441,23.3995,410881,7.8
16,20,0.5,66,1,14,14.5006,0.649202,20.9483,410881,7.92
16,20,0.5,67,1,14,13.6735,0.641585,20.089,410881,8.04
16,20,0.5,68,1,14,15.6837,0.648915,21.9539,410881,8.16
16,20,0.5,69,1,14,17.5521,0.621725,23.8586,410881,8.28
16,20,0.5,70,1,14,18.7969,0.657477,25.0461,410881,8.4
16,20,0.5,71,1,15,19.7983,0.685564,26.1274,410881,8.52
16,20,0.5,72,1,15,20.0717,0.624433,26.3689,410881,8.64
16,20,0.5,73,1,14,18.2178,0.651826,24.483,410881,8.76
16,20,0.5,74,1,14,18.4205,0.656512,24.6332,410881,8.88
16,20,0.5,75,1,14,16.7137,0.614091,22.6942,410881,9
16,20,0.5,76,1,15,11.8425,0.528881,17.4437,410881,9.12
16,20,0.5,77,1,14,8.13677,0.515483,13.7104,410881,9.24
16,20,0.5,78,1,14,8.05113,0.523755,13.6179,410881,9.36
16,20,0.5,79,1,14,7.57551,0.509534,13.2095,410881,9.48


==> diffreactstep2.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
2,20,0.5,1,2,35,14.8208,1.28689,21.9573,410881,0.12
2,20,0.5,2,1,17,7.15834,0.616946,10.885,410881,0.24
2,20,0.5,3,2,35,14.4701,1.30395,20.6039,410881,0.36
2,20,0.5,4,1,14,5.70713,0.644521,9.64753,410881,0.48
2,20,0.5,5,2,37,14.5655,1.28936,20.8699,410881,0.6
2,20,0.5,6,1,16,6.07139,0.66054,9.99303,410881,0.72
2,20,0.5,7,2,37,13.4823,1.26009,20.0488,410881,0.84
2,20,0.5,8,1,16,5.81181,0.656973,9.83082,410881,0.96
2,20,0.5,9,2,35,12.7363,1.2496,19.2529,410881,1.08
2,20,0.5,10,1,15,5.69324,0.688816,9.70618,410881,1.2
2,20,0.5,11,2,36,12.8429,1.25917,19.3122,410881,1.32
2,20,0.5,12,1,16,5.87175,0.627515,9.86251,410881,1.44
2,20,0.5,13,2,33,11.7436,1.30773,18.2256,410881,1.56
2,20,0.5,14,1,16,5.80407,0.65976,9.82516,410881,1.68
2,20,0.5,15,2,33,11.5225,1.28888,18.018,410881,1.8
2,20,0.5,16,1,15,5.73512,0.654085,9.75228,410881,1.92
2,20,0.5,17,2,34,11.9042,1.36089,18.4059,410881,2.04
2,20,0.5,18,1,16,6.09028,0.65806,10.0239,410881,2.16
2,20,0.5,19,2,34,11.7,1.30603,18.2058,410881,2.28
2,20,0.5,20,1,17,6.33397,0.645102,10.3642,410881,2.4
2,20,0.5,21,2,36,12.8138,1.23354,19.2169,410881,2.52
2,20,0.5,22,1,18,6.49002,0.665195,10.4891,410881,2.64
2,20,0.5,23,2,36,12.155,1.222,18.6089,410881,2.76
2,20,0.5,24,1,18,6.26996,0.625069,10.2519,410881,2.88
2,20,0.5,25,2,35,12.0162,1.22936,18.4363,410881,3
2,20,0.5,26,1,17,5.76036,0.648203,9.79275,410881,3.12
2,20,0.5,27,2,35,11.8189,1.24178,18.259,410881,3.24
2,20,0.5,28,1,18,4.93535,0.605448,8.94067,410881,3.36
2,20,0.5,29,2,36,9.09922,1.22121,15.588,410881,3.48
2,20,0.5,30,1,18,5.02876,0.679586,9.0412,410881,3.6
2,20,0.5,31,2,36,11.6663,1.23233,18.1489,410881,3.72
2,20,0.5,32,1,18,6.0708,0.626682,10.1402,410881,3.84
2,20,0.5,33,2,36,12.9054,1.25256,19.3214,410881,3.96
2,20,0.5,34,1,18,6.37142,0.677626,10.3864,410881,4.08
2,20,0.5,35,2,36,12.4383,1.24811,18.961,410881,4.2
2,20,0.5,36,1,17,5.83704,0.633103,9.87242,410881,4.32
2,20,0.5,37,2,35,12.2244,1.25505,18.6347,410881,4.44
2,20,0.5,38,1,17,5.95248,0.689534,10.0239,410881,4.56
2,20,0.5,39,2,34,11.5226,1.28858,18.1089,410881,4.68
2,20,0.5,40,2,34,11.5572,1.26736,18.13,410881,4.8
2,20,0.5,41,1,17,5.91275,0.633567,9.98974,410881,4.92
2,20,0.5,42,2,34,11.7647,1.30218,18.2978,410881,5.04
2,20,0.5,43,2,33,10.7468,1.25413,17.3378,410881,5.16
2,20,0.5,44,3,50,16.1332,1.88263,25.2262,410881,5.28
2,20,0.5,45,1,17,5.95557,0.628574,10.0154,410881,5.4
2,20,0.5,46,2,33,11.1677,1.29829,17.7625,410881,5.52
2,20,0.5,47,2,31,10.3364,1.25874,16.9261,410881,5.64
2,20,0.5,48,3,47,15.7566,1.93901,24.836,410881,5.76
2,20,0.5,49,1,16,5.3685,0.632076,9.4238,410881,5.88
2,20,0.5,50,3,47,15.6599,1.87837,24.7257,410881,6
2,20,0.5,51,1,15,5.32108,0.618554,9.34259,410881,6.12
2,20,0.5,52,3,46,15.615,1.91912,24.6376,410881,6.24
2,20,0.5,53,2,32,11.3669,1.24509,17.7862,410881,6.36
2,20,0.5,54,2,31,11.3468,1.27516,17.6944,410881,6.48
2,20,0.5,55,2,30,10.3205,1.29764,16.8594,410881,6.6
2,20,0.5,56,2,29,9.80257,1.28169,16.3433,410881,6.72
2,20,0.5,57,3,44,15.39,1.88107,24.3896,410881,6.84
2,20,0.5,58,2,30,11.132,1.32449,17.4818,410881,6.96
2,20,0.5,59,2,30,10.4949,1.25369,16.8784,410881,7.08
2,20,0.5,60,2,29,9.78064,1.24844,16.2923,410881,7.2
2,20,0.5,61,3,43,15.4134,1.92026,24.3002,410881,7.32
2,20,0.5,62,2,30,10.4199,1.26645,16.8512,410881,7.44
2,20,0.5,63,2,30,10.1949,1.23377,16.7279,410881,7.56
2,20,0.5,64,2,30,9.56025,1.23796,16.0943,410881,7.68
2,20,0.5,65,3,42,14.8641,1.93981,23.7885,410881,7.8
2,20,0.5,66,3,45,15.7357,1.85769,24.6738,410881,7.92
2,20,0.5,67,1,15,5.43413,0.63519,9.38916,410881,8.04
2,20,0.5,68,3,43,15.4406,1.95817,24.3686,410881,8.16
2,20,0.5,69,2,29,10.6822,1.26663,17.1568,410881,8.28
2,20,0.5,70,3,44,15.7274,1.88123,24.6145,410881,8.4
2,20,0.5,71,2,30,10.9165,1.29108,17.3858,410881,8.52
2,20,0.5,72,2,30,10.5287,1.26944,16.9719,410881,8.64
2,20,0.5,73,2,29,9.77974,1.25393,16.3095,410881,8.76
2,20,0.5,74,3,44,15.9405,1.91939,24.8551,410881,8.88
2,20,0.5,75,2,30,10.54,1.25894,16.9905,410881,9
2,20,0.5,76,2,29,8.52781,1.17311,14.6569,410881,9.12
2,20,0.5,77,2,29,6.9784,1.10787,12.5939,410881,9.24
2,20,0.5,78,3,42,8.33442,1.50923,15.7026,410881,9.36
2,20,0.5,79,3,44,8.01075,1.4855,15.3129,410881,9.48


==> diffreactstep4.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
4,20,0.5,1,2,34,19.711,1.27034,27.2185,410881,0.12
4,20,0.5,2,1,17,9.73498,0.664753,13.7683,410881,0.24
4,20,0.5,3,2,35,19.6258,1.30878,26.079,410881,0.36
4,20,0.5,4,1,17,9.27491,0.657528,13.3884,410881,0.48
4,20,0.5,5,1,16,8.55734,0.684149,12.6508,410881,0.6
4,20,0.5,6,1,17,8.92517,0.645149,13.0905,410881,0.72
4,20,0.5,7,1,17,9.11939,0.688094,13.2599,410881,0.84
4,20,0.5,8,2,36,19.3484,1.28244,25.8758,410881,0.96
4,20,0.5,9,1,16,8.51738,0.691514,12.632,410881,1.08
4,20,0.5,10,1,18,9.30049,0.671285,13.4441,410881,1.2
4,20,0.5,11,1,17,8.8467,0.636726,12.9781,410881,1.32
4,20,0.5,12,1,18,9.2271,0.630321,13.3818,410881,1.44
4,20,0.5,13,1,18,9.14358,0.638994,13.3208,410881,1.56
4,20,0.5,14,1,17,8.92854,0.626652,12.9952,410881,1.68
4,20,0.5,15,1,17,8.72935,0.628688,12.8715,410881,1.8
4,20,0.5,16,2,34,16.6623,1.29548,23.4259,410881,1.92
4,20,0.5,17,1,17,8.85958,0.668526,13.0331,410881,2.04
4,20,0.5,18,1,18,9.38144,0.62542,13.5496,410881,2.16
4,20,0.5,19,1,19,9.77339,0.655573,13.9103,410881,2.28
4,20,0.5,20,1,19,9.60833,0.622411,13.7665,410881,2.4
4,20,0.5,21,1,18,9.34188,0.681848,13.4967,410881,2.52
4,20,0.5,22,1,18,9.2742,0.636609,13.4354,410881,2.64
4,20,0.5,23,1,18,9.15025,0.664468,13.2933,410881,2.76
4,20,0.5,24,1,17,8.86714,0.627148,12.9474,410881,2.88
4,20,0.5,25,1,17,8.938,0.687195,13.0954,410881,3
4,20,0.5,26,1,18,9.18843,0.630414,13.3676,410881,3.12
4,20,0.5,27,1,18,8.98509,0.632367,13.1269,410881,3.24
4,20,0.5,28,1,17,8.71104,0.627541,12.808,410881,3.36
4,20,0.5,29,1,17,8.75667,0.629092,12.8661,410881,3.48
4,20,0.5,30,1,17,8.72039,0.643266,12.8783,410881,3.6
4,20,0.5,31,1,17,8.56923,0.634259,12.7658,410881,3.72
4,20,0.5,32,1,18,8.77226,0.627913,12.9804,410881,3.84
4,20,0.5,33,1,17,7.77453,0.617155,11.978,410881,3.96
4,20,0.5,34,2,34,16.3961,1.2902,23.1191,410881,4.08
4,20,0.5,35,1,18,8.91064,0.649277,13.0461,410881,4.2
4,20,0.5,36,1,17,8.59367,0.658472,12.7569,410881,4.32
4,20,0.5,37,1,17,8.64749,0.629583,12.8181,410881,4.44
4,20,0.5,38,1,17,8.65426,0.685528,12.8281,410881,4.56
4,20,0.5,39,1,18,8.30096,0.665244,12.498,410881,4.68
4,20,0.5,40,2,34,15.9726,1.24344,22.7272,410881,4.8
4,20,0.5,41,1,17,8.10532,0.647721,12.2326,410881,4.92
4,20,0.5,42,1,17,8.03164,0.662152,12.2244,410881,5.04
4,20,0.5,43,1,17,8.40262,0.664862,12.5856,410881,5.16
4,20,0.5,44,2,33,16.0696,1.31206,22.7389,410881,5.28
4,20,0.5,45,1,16,7.96043,0.606373,12.0543,410881,5.4
4,20,0.5,46,1,16,7.60958,0.631821,11.756,410881,5.52
4,20,0.5,47,1,16,7.73798,0.621363,11.9121,410881,5.64
4,20,0.5,48,2,31,14.6519,1.28319,21.4696,410881,5.76
4,20,0.5,49,2,32,14.8281,1.26167,21.6095,410881,5.88
4,20,0.5,50,1,16,7.40167,0.611251,11.5046,410881,6
4,20,0.5,51,1,15,7.11707,0.632842,11.3246,410881,6.12
4,20,0.5,52,2,29,14.1206,1.25301,20.9244,410881,6.24
4,20,0.5,53,2,31,13.5796,1.36017,20.4636,410881,6.36
4,20,0.5,54,2,29,13.2429,1.32685,20.094,410881,6.48
4,20,0.5,55,1,15,7.12305,0.630029,11.3567,410881,6.6
4,20,0.5,56,1,15,6.43955,0.6237,10.662,410881,6.72
4,20,0.5,57,3,43,19.4195,1.87723,28.7558,410881,6.84
4,20,0.5,58,2,29,10.5416,1.23102,17.305,410881,6.96
4,20,0.5,59,1,15,5.69358,0.662484,9.83299,410881,7.08
4,20,0.5,60,1,15,4.74975,0.69104,8.99308,410881,7.2
4,20,0.5,61,2,28,11.1904,1.23947,17.933,410881,7.32
4,20,0.5,62,2,29,13.4459,1.24841,20.2854,410881,7.44
4,20,0.5,63,1,15,6.99585,0.627933,11.2177,410881,7.56
4,20,0.5,64,1,15,6.43909,0.676248,10.737,410881,7.68
4,20,0.5,65,2,28,11.8835,1.2574,18.6854,410881,7.8
4,20,0.5,66,3,42,17.1534,1.94452,26.5491,410881,7.92
4,20,0.5,67,2,29,12.5285,1.28019,19.3392,410881,8.04
4,20,0.5,68,1,15,6.38082,0.609958,10.5258,410881,8.16
4,20,0.5,69,1,14,5.63826,0.632044,9.80034,410881,8.28
4,20,0.5,70,3,41,16.2159,1.85979,25.562,410881,8.4
4,20,0.5,71,2,29,12.4115,1.29963,19.202,410881,8.52
4,20,0.5,72,1,15,6.32859,0.616022,10.4639,410881,8.64
4,20,0.5,73,1,14,4.84549,0.63171,8.99702,410881,8.76
4,20,0.5,74,2,29,10.712,1.3205,17.4288,410881,8.88
4,20,0.5,75,3,42,15.543,1.8713,24.6082,410881,9
4,20,0.5,76,1,15,4.51908,0.54006,8.09332,410881,9.12
4,20,0.5,77,1,14,3.50026,0.528587,6.93972,410881,9.24
4,20,0.5,78,1,14,3.43808,0.493375,6.84283,410881,9.36
4,20,0.5,79,3,43,9.40738,1.53256,16.9543,410881,9.48


==> diffreactstep8.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
8,20,0.5,1,2,34,30.7442,1.21613,39.4095,410881,0.12
8,20,0.5,2,1,17,15.1921,0.656401,19.927,410881,0.24
8,20,0.5,3,2,35,31.1154,1.32799,38.6541,410881,0.36
8,20,0.5,4,1,17,14.8711,0.627828,19.5477,410881,0.48
8,20,0.5,5,1,16,13.9905,0.641671,18.6935,410881,0.6
8,20,0.5,6,1,16,13.8247,0.643317,18.5881,410881,0.72
8,20,0.5,7,1,17,14.5129,0.649389,19.2364,410881,0.84
8,20,0.5,8,2,35,29.7037,1.32082,37.3508,410881,0.96
8,20,0.5,9,1,16,13.4158,0.640901,18.1908,410881,1.08
8,20,0.5,10,1,18,15.0967,0.641352,19.8752,410881,1.2
8,20,0.5,11,1,18,15.1683,0.66852,19.9646,410881,1.32
8,20,0.5,12,1,17,14.4893,0.639882,19.2439,410881,1.44
8,20,0.5,13,1,17,14.5165,0.655076,19.2412,410881,1.56
8,20,0.5,14,1,17,14.5438,0.699911,19.2895,410881,1.68
8,20,0.5,15,1,17,14.3688,0.648047,19.077,410881,1.8
8,20,0.5,16,2,34,28.5948,1.28502,36.2156,410881,1.92
8,20,0.5,17,1,17,14.257,0.650885,19.0567,410881,2.04
8,20,0.5,18,1,17,14.0814,0.639411,18.8595,410881,2.16
8,20,0.5,19,1,17,14.1054,0.642046,18.8943,410881,2.28
8,20,0.5,20,1,18,14.826,0.660114,19.6545,410881,2.4
8,20,0.5,21,1,17,14.0088,0.641708,18.8415,410881,2.52
8,20,0.5,22,1,18,14.7063,0.645884,19.5211,410881,2.64
8,20,0.5,23,1,17,14.165,0.656355,18.9501,410881,2.76
8,20,0.5,24,1,18,14.723,0.640106,19.5233,410881,2.88
8,20,0.5,25,1,17,14.0986,0.651989,18.8719,410881,3
8,20,0.5,26,2,35,28.7222,1.29648,36.4031,410881,3.12
8,20,0.5,27,1,18,14.9586,0.644183,19.7682,410881,3.24
8,20,0.5,28,1,19,15.291,0.654818,20.0601,410881,3.36
8,20,0.5,29,1,17,13.8535,0.647043,18.663,410881,3.48
8,20,0.5,30,1,17,13.9727,0.647594,18.795,410881,3.6
8,20,0.5,31,1,18,14.7206,0.657941,19.514,410881,3.72
8,20,0.5,32,1,18,14.7599,0.648085,19.5597,410881,3.84
8,20,0.5,33,1,18,14.8291,0.644381,19.6255,410881,3.96
8,20,0.5,34,1,17,14.1431,0.656094,18.9143,410881,4.08
8,20,0.5,35,2,34,27.9457,1.27745,35.6696,410881,4.2
8,20,0.5,36,1,18,14.9995,0.674084,19.8351,410881,4.32
8,20,0.5,37,1,18,14.9228,0.650634,19.7031,410881,4.44
8,20,0.5,38,1,18,14.5695,0.646414,19.3716,410881,4.56
8,20,0.5,39,1,17,13.8576,0.677573,18.7149,410881,4.68
8,20,0.5,40,1,17,13.8395,0.635301,18.6453,410881,4.8
8,20,0.5,41,1,17,13.8483,0.644659,18.658,410881,4.92
8,20,0.5,42,1,17,13.8913,0.640636,18.6828,410881,5.04
8,20,0.5,43,1,17,13.8747,0.656991,18.7059,410881,5.16
8,20,0.5,44,1,17,13.8825,0.644038,18.6932,410881,5.28
8,20,0.5,45,1,17,13.7428,0.644505,18.5317,410881,5.4
8,20,0.5,46,1,17,13.5016,0.657821,18.2981,410881,5.52
8,20,0.5,47,1,16,13.0388,0.644085,17.916,410881,5.64
8,20,0.5,48,1,16,12.7667,0.640824,17.6409,410881,5.76
8,20,0.5,49,2,32,24.5954,1.29659,32.3454,410881,5.88
8,20,0.5,50,1,16,12.6086,0.650275,17.4246,410881,6
8,20,0.5,51,1,16,12.5836,0.641916,17.4486,410881,6.12
8,20,0.5,52,1,15,11.8259,0.659089,16.7049,410881,6.24
8,20,0.5,53,1,15,11.8937,0.647085,16.7398,410881,6.36
8,20,0.5,54,1,16,12.5407,0.644235,17.3714,410881,6.48
8,20,0.5,55,1,15,11.4379,0.65161,16.3162,410881,6.6
8,20,0.5,56,1,14,10.9688,0.644881,15.7924,410881,6.72
8,20,0.5,57,2,29,22.8089,1.29158,30.5439,410881,6.84
8,20,0.5,58,1,15,11.8416,0.655306,16.6481,410881,6.96
8,20,0.5,59,1,15,12.0032,0.64914,16.8217,410881,7.08
8,20,0.5,60,1,14,11.1338,0.646668,16.0011,410881,7.2
8,20,0.5,61,1,14,10.7519,0.671287,15.6371,410881,7.32
8,20,0.5,62,2,29,22.1753,1.28158,29.9256,410881,7.44
8,20,0.5,63,1,14,11.189,0.653782,16.0675,410881,7.56
8,20,0.5,64,1,14,11.263,0.678483,16.1347,410881,7.68
8,20,0.5,65,1,14,10.8382,0.644703,15.6651,410881,7.8
8,20,0.5,66,2,28,21.918,1.28569,29.6621,410881,7.92
8,20,0.5,67,1,15,11.7298,0.645803,16.5341,410881,8.04
8,20,0.5,68,1,14,11.1452,0.64546,15.9531,410881,8.16
8,20,0.5,69,1,14,11.197,0.645675,16.0081,410881,8.28
8,20,0.5,70,1,14,10.6725,0.642146,15.4855,410881,8.4
8,20,0.5,71,2,28,21.7171,1.29282,29.4308,410881,8.52
8,20,0.5,72,1,14,10.979,0.641282,15.797,410881,8.64
8,20,0.5,73,1,14,11.1082,0.64444,15.9591,410881,8.76
8,20,0.5,74,1,14,10.6756,0.654296,15.5109,410881,8.88
8,20,0.5,75,2,27,21.1596,1.27658,28.873,410881,9
8,20,0.5,76,1,14,9.98617,0.639314,14.6205,410881,9.12
8,20,0.5,77,1,14,8.13462,0.526776,12.496,410881,9.24
8,20,0.5,78,1,14,6.95251,0.513721,11.2738,410881,9.36
8,20,0.5,79,2,28,13.4747,1.02012,20.3023,410881,9.48


==> nonlineardiffusionreactionresults.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
4,20,0.5,79,108,1717,793.203,68.5544,1193.44,410881,9.6
2,20,0.5,79,147,2354,805.401,92.4854,1286.13,410881,9.6
1,20,0.5,79,278,4428,1278.99,170.13,2033.49,410881,9.6
8,20,0.5,79,92,1479,1190.36,59.1047,1606.54,410881,9.6
16,20,0.5,79,88,1419,1914.09,57.575,2442.02,410881,9.6

==> richards1.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,time
1,20,1,1,4,50,10.1687,1.51868,21.7991,241001,0.0104167
1,20,1,2,5,66,12.9072,1.96712,26.4128,241001,0.0208333
1,20,1,3,5,67,12.3735,1.98078,25.9644,241001,0.03125
1,20,1,4,6,81,14.771,2.30848,30.7755,241001,0.0416667
1,20,1,5,6,87,15.3125,2.30259,31.475,241001,0.0520833
1,20,1,6,7,108,18.4564,2.68216,37.1951,241001,0.0625
1,20,1,7,7,118,19.5659,2.67153,38.3821,241001,0.0729167
1,20,1,8,7,119,19.1855,2.63554,38.1506,241001,0.0833333
1,20,1,9,8,136,21.7617,3.01873,43.2156,241001,0.09375
1,20,1,10,9,153,24.6704,3.40531,48.4356,241001,0.104167
1,20,1,11,9,152,24.3269,3.41582,48.1665,241001,0.114583
1,20,1,12,10,169,26.9414,3.78546,53.3017,241001,0.125
1,20,1,13,10,169,27.1982,3.75457,53.4998,241001,0.135417
1,20,1,14,11,184,29.1353,4.1678,58.0664,241001,0.145833
1,20,1,15,11,184,28.7962,4.14178,57.8058,241001,0.15625
1,20,1,16,12,202,31.7371,4.51662,63.181,241001,0.166667
1,20,1,17,12,202,30.3791,4.38765,60.5065,241001,0.177083


==> richards16.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,time
16,20,1,1,4,50,43.5473,1.57732,102.985,241001,0.0104167
16,20,1,2,2,24,18.3261,0.788427,53.3043,241001,0.0208333
16,20,1,3,3,34,23.1316,1.19321,70.1554,241001,0.03125
16,20,1,4,3,34,21.7104,1.17282,68.8822,241001,0.0416667
16,20,1,5,4,49,27.8372,1.5678,87.1508,241001,0.0520833
16,20,1,6,3,35,18.1504,1.19016,65.4781,241001,0.0625
16,20,1,7,3,38,20.0474,1.1957,67.1218,241001,0.0729167
16,20,1,8,2,27,15.1491,0.781103,50.2409,241001,0.0833333
16,20,1,9,2,28,15.8557,0.802481,51.0125,241001,0.09375
16,20,1,10,2,31,16.425,0.783662,51.7253,241001,0.104167
16,20,1,11,2,34,15.8562,0.76018,51.1449,241001,0.114583
16,20,1,12,2,34,13.083,0.69045,48.4295,241001,0.125
16,20,1,13,2,34,11.8385,0.738258,47.2467,241001,0.135417
16,20,1,14,2,34,13.4914,0.778353,49.0453,241001,0.145833
16,20,1,15,2,35,15.4813,0.79482,50.964,241001,0.15625
16,20,1,16,2,34,15.7803,0.772779,51.1253,241001,0.166667
16,20,1,17,2,34,10.9927,0.645476,45.7693,241001,0.177083


==> richards2.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,time
2,20,1,1,4,50,11.9866,1.56665,26.1631,241001,0.0104167
2,20,1,2,2,25,5.51157,0.807818,13.4108,241001,0.0208333
2,20,1,3,4,54,10.9624,1.62733,25.1125,241001,0.03125
2,20,1,4,3,42,8.05159,1.18996,19.2679,241001,0.0416667
2,20,1,5,4,60,10.695,1.57577,25.1795,241001,0.0520833
2,20,1,6,3,49,8.1572,1.18637,19.6034,241001,0.0625
2,20,1,7,4,68,10.8009,1.57268,25.2807,241001,0.0729167
2,20,1,8,4,68,10.3178,1.50924,24.8322,241001,0.0833333
2,20,1,9,4,68,10.998,1.56995,25.4651,241001,0.09375
2,20,1,10,5,85,13.6644,1.91042,31.2336,241001,0.104167
2,20,1,11,4,67,9.94022,1.55573,24.5382,241001,0.114583
2,20,1,12,6,102,15.5278,2.22334,36.2572,241001,0.125
2,20,1,13,4,68,9.6207,1.50018,24.2828,241001,0.135417
2,20,1,14,7,119,16.2418,2.59574,40.0414,241001,0.145833
2,20,1,15,4,68,10.7088,1.57083,25.1103,241001,0.15625
2,20,1,16,8,136,21.6817,3.05343,48.3781,241001,0.166667
2,20,1,17,5,84,10.8441,1.69976,26.1992,241001,0.177083


==> richards4.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,time
4,20,1,1,4,50,15.6569,1.51428,36.453,241001,0.0104167
4,20,1,2,2,26,5.79888,0.73779,17.8099,241001,0.0208333
4,20,1,3,3,36,5.65231,1.06143,22.202,241001,0.03125
4,20,1,4,3,36,7.84341,1.12448,24.5994,241001,0.0416667
4,20,1,5,3,38,7.83469,1.04543,24.6167,241001,0.0520833
4,20,1,6,3,48,9.39555,1.0525,26.2953,241001,0.0625
4,20,1,7,1,16,2.47009,0.385806,10.5672,241001,0.0729167
4,20,1,8,1,17,2.75537,0.372736,10.813,241001,0.0833333
4,20,1,9,3,51,8.99303,1.05298,26.0287,241001,0.09375
4,20,1,10,4,68,11.2118,1.446,32.9716,241001,0.104167
4,20,1,11,3,51,8.49393,1.0752,25.667,241001,0.114583
4,20,1,12,2,34,5.00172,0.724771,17.7325,241001,0.125
4,20,1,13,3,51,8.21875,1.11156,25.5058,241001,0.135417
4,20,1,14,3,51,8.77419,1.13605,26.1784,241001,0.145833
4,20,1,15,4,68,11.7496,1.43641,33.5544,241001,0.15625
4,20,1,16,3,51,8.97211,1.10135,26.2399,241001,0.166667
4,20,1,17,4,68,11.3078,1.45613,33.1577,241001,0.177083


==> richards8.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,time
8,20,1,1,4,50,26.2745,1.51595,59.2493,241001,0.0104167
8,20,1,2,2,24,12.1014,0.794181,31.2063,241001,0.0208333
8,20,1,3,3,34,15.423,1.18066,41.3729,241001,0.03125
8,20,1,4,3,34,14.3727,1.18079,40.5225,241001,0.0416667
8,20,1,5,4,48,19.8941,1.58002,52.8284,241001,0.0520833
8,20,1,6,3,34,13.4489,1.20575,39.5351,241001,0.0625
8,20,1,7,3,37,14.4063,1.15163,40.4612,241001,0.0729167
8,20,1,8,2,27,10.0392,0.779577,29.4343,241001,0.0833333
8,20,1,9,2,28,10.3139,0.772839,29.793,241001,0.09375
8,20,1,10,2,31,11.2364,0.758959,30.7106,241001,0.104167
8,20,1,11,2,33,11.9262,0.784666,31.4095,241001,0.114583
8,20,1,12,2,34,12.1805,0.753493,31.6662,241001,0.125
8,20,1,13,2,34,11.9263,0.763131,31.4193,241001,0.135417
8,20,1,14,1,17,5.48438,0.376791,18.1599,241001,0.145833
8,20,1,15,2,34,11.5996,0.755915,31.1233,241001,0.15625
8,20,1,16,1,17,5.39253,0.366216,18.1755,241001,0.166667
8,20,1,17,2,34,10.5772,0.695191,29.4921,241001,0.177083


==> richardsresults.csv <==
s,p,theta,time_steps,nl_iterations,ls_iterations,ls_time,prec_setup_time,time_to_solution,DoFs,T_end
1,20,1,17,139,2247,367.687,52.6606,736.333,241001,0.1875
2,20,1,17,75,1213,195.711,28.7152,460.356,241001,0.1875
4,20,1,17,49,760,140.13,17.8349,420.392,241001,0.1875
8,20,1,17,40,550,216.597,15.4157,586.56,241001,0.1875
16,20,1,17,42,589,316.704,16.233,1011.78,241001,0.1875

